Shedding New Light on Weak Emission-Line Quasars in the C$_{\rm IV}$-H$\beta$ Parameter Space

Weak emission-line quasars (WLQs) are a subset of Type 1 quasars that exhibit extremely weak Ly$\alpha +$N V $\lambda$1240 and/or C IV $\lambda$1549 emission lines. We investigate the relationship between emission-line properties and accretion rate for a sample of 230 `ordinary' Type 1 quasars and 18 WLQs at $z < 0.5$ and $1.5 < z < 3.5$ that have rest-frame ultraviolet and optical spectral measurements. We apply a correction to the H$\beta$-based black-hole mass ($M_{\rm BH}$) estimates of these quasars using the strength of the optical Fe II emission. We confirm previous findings that WLQs' $M_{\rm BH}$ values are overestimated by up to an order of magnitude using the traditional broad emission-line region size-luminosity relation. With this $M_{\rm BH}$ correction, we find a significant correlation between H$\beta$-based Eddington luminosity ratios and a combination of the rest-frame C IV equivalent width and C IV blueshift with respect to the systemic redshift. This correlation holds for both ordinary quasars and WLQs, which suggests that the two-dimensional C IV parameter space can serve as an indicator of accretion rate in all Type 1 quasars across a wide range of spectral properties.

==> tab2.txt <==
Title: Shedding New Light on Weak Emission-line Quasars in the CIV-Hb Parameter Space
Authors: Ha T., Dix C., Matthews B.M., Shemmer O., et al.
Table: Basic Properties of the Ordinary Quasar Sample
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label          Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---         Name           Name of source
  26- 30 F5.3   ---         zsys           Systemic redshift
  32- 36 F5.2   [10-7W]     logL5100       log monochromatic luminosity at rest-frame 5100A
  38- 42 I5     km/s        FWHM(Hb)       Hbeta emission line FWHM
  44- 47 F4.2   ---         RFeII          Equivalent width of Fe II divided by equivalent width of Hbeta
  49- 53 F5.2   [solMass]   logM-BH        log black hole mass using traditional estimation
  55- 59 F5.2   [solMass]   logM-BH-corr   log black hole mass using R_FeII correction
  61- 64 F4.2   ---         LL-Edd         Eddington luminosity ratio using traditional estimation
  66- 70 F5.2   ---         LL-Edd-corr    Eddington luminosity ratio using R_FeII correction
  72- 76 F5.1   0.1nm       EW-CIV         Rest-frame CIV emission line equivalent width
  78- 81 F4.1   0.1nm     e_EW-CIV         Lower uncertainty in EW-CIV (1)
  83- 86 F4.1   0.1nm     E_EW-CIV         Upper uncertainty in EW-CIV (1)
  88- 92 I5     km/s        Blueshift-CIV  Blueshift of the CIV emission-line peak
  94- 97 I4     km/s      e_Blueshift-CIV  Lower uncertainty in Blueshift-CIV (1)
  99-102 I4     km/s      E_Blueshift-CIV  Upper uncertainty in Blueshift-CIV (1)
 104-104 I1     ---         Ref1           Source of rest-frame optical data
 106-107 I1     ---         Ref2           Source of rest-frame UV data
--------------------------------------------------------------------------------
Note (1): BL04 (PG quasars) did not report the uncertainties in EW-CIV and Blueshift-CIV, so they are listed as zero.
--------------------------------------------------------------------------------
SDSS J001018.88+280932.5 1.613 46.27  3189 0.06  9.21  9.13 0.70  0.86  61.0  0.5  0.8   203   22   15 1    2
SDSS J001453.20+091217.6 2.335 46.36  6428 0.72  9.87  9.54 0.19  0.40  39.0  3.3  5.0   825  397  266 1    2
SDSS J001813.30+361058.6 2.333 46.46  4896 0.55  9.68  9.41 0.36  0.68  25.8  1.1  1.6  2689  203  136 1    2
SDSS J001914.46+155555.9 2.267 46.34  4033 0.17  9.45  9.32 0.47  0.64  44.5  0.9  1.3   372  110   74 1    2
SDSS J002634.46+274015.5 2.247 46.38  4420 0.00  9.55  9.48 0.41  0.49 134.6 10.1 15.0   400  416  279 1    2
SDSS J003001.11-015743.5 1.590 46.10  4028 0.26  9.32  9.18 0.37  0.52  52.7  1.9  2.8  1279  139   93 1    2
SDSS J003416.61+002241.1 1.631 46.24  5527 0.44  9.67  9.46 0.23  0.38  28.5  0.3  0.5   597   86   58 1    2
SDSS J003853.15+333044.3 2.373 46.39  4297 0.50  9.53  9.28 0.44  0.78  13.8  1.0  1.5   670  947  635 1    2
SDSS J004710.48+163106.5 2.184 46.51  3573 0.42  9.44  9.21 0.72  1.22  22.1  0.9  1.3  2080  312  209 1    2
SDSS J004719.71+014813.9 1.592 46.13  5605 0.24  9.63  9.49 0.20  0.27  48.9  0.4  0.7   456   48   32 1    2
SDSS J005233.67+014040.8 2.309 46.65  6518 0.63 10.03  9.72 0.25  0.51  31.7  0.3  0.5  1313  129   86 1    2
SDSS J005307.71+191022.7 1.598 46.23  8981 0.21 10.09  9.95 0.09  0.12  38.3  3.5  5.2  1989  639  429 1    2
SDSS J010113.72+032427.0 1.579 46.39  6484 0.00  9.89  9.82 0.19  0.23 102.8  1.4  2.1   208   55   37 1    2
SDSS J010447.39+101031.6 2.373 46.29  6754 0.61  9.87  9.59 0.16  0.31  22.1  2.4  3.6  1548  185  124 1    2
SDSS J010500.72+194230.4 2.323 46.42  3547 0.49  9.38  9.13 0.66  1.18  33.8  3.5  5.3  2663  339  227 1    2
SDSS J010615.93+101043.0 2.353 46.08  2936 0.54  9.04  8.80 0.69  1.19  21.1  1.1  1.6  2026  302  202 1    2
SDSS J011538.72+242446.0 2.400 46.53  3925 0.67  9.53  9.21 0.60  1.26  29.9  0.7  1.1  2732   98   66 1    2
SDSS J013113.25+085245.5 3.537 46.62  3874 0.42  9.57  9.33 0.68  1.18  23.3  0.5  0.7   508  135   91 1    2
SDSS J013647.96-062753.6 3.302 46.71  6617 0.97 10.08  9.64 0.26  0.70  15.0  1.5  2.3  4422 1977 1325 1    2
SDSS J014128.26+070606.1 2.262 46.25  3312 0.31  9.23  9.06 0.64  0.96  42.7  1.6  2.4   518   65   44 1    2
SDSS J014932.06+152754.0 2.384 46.33  2896 0.04  9.16  9.08 0.91  1.10  56.9  1.4  2.1     7   57   38 1    2
SDSS J020329.86-091020.3 1.582 46.13  7025 0.81  9.82  9.49 0.13  0.27  29.1  4.0  5.9   968  115   77 1    2
SDSS J021259.21+132618.8 1.619 46.11  4722 0.95  9.47  9.08 0.27  0.67  44.1  3.8  5.6   645  383  257 1    2
SDSS J035150.97-061326.4 2.225 46.51  2616 0.37  9.17  8.95 1.33  2.18  13.8  0.6  0.9   500  310  208 1    2
SDSS J072517.52+434553.4 1.595 46.37  1705 1.76  8.72  8.03 2.73 13.36  19.1  0.5  0.8   429  250  168 1    2
SDSS J072928.48+252451.8 2.314 46.51  7074 0.45 10.03  9.79 0.18  0.32  17.0  0.6  0.8   893  126   84 1    2 
SDSS J073900.90+485159.0 1.627 46.27  5566 0.27  9.69  9.53 0.23  0.33  34.8  1.2  1.8  1851  210  141 1    2 
SDSS J073913.65+461858.5 1.592 46.33  4060 0.74  9.45  9.12 0.46  0.98  15.9  0.4  0.6  1770  197  132 1    2 
SDSS J074941.16+262715.9 1.594 46.37  3592 0.49  9.37  9.12 0.61  1.08  27.3  0.3  0.5  1023   51   34 1    2 
SDSS J075136.36+432732.4 2.249 46.42  3736 0.58  9.43  9.15 0.60  1.14  33.5  0.6  0.9  1996  106   71 1    2 
SDSS J075405.08+280339.6 2.271 46.34  4911 0.02  9.62  9.54 0.32  0.38  54.4  0.6  1.0  -256   54   36 1    2 
SDSS J075547.83+220450.1 2.314 46.51  3207 0.24  9.34  9.17 0.89  1.31  28.0  0.3  0.4   -65   60   40 1    2 
SDSS J080117.79+521034.5 3.259 46.92  5361 0.64 10.01  9.66 0.48  1.06  19.3  0.3  0.4  3267  412  276 1    2 
SDSS J080117.91+333411.9 1.602 46.24  6795 0.59  9.85  9.58 0.15  0.28  19.4  0.7  1.0   729  118   79 1    2 
SDSS J080413.66+251633.9 2.303 46.52  3188 0.37  9.34  9.13 0.91  1.49  11.8  0.2  0.3   454  151  101 1    2 
SDSS J081019.48+095040.9 2.236 46.42  3297 0.83  9.32  8.95 0.77  1.79  25.8  0.8  1.2  2175  272  182 1    2 
SDSS J081056.96+120914.8 2.251 46.57  3515 0.33  9.46  9.25 0.79  1.26  35.3  1.2  1.8  -851  114   77 1    2 
SDSS J081127.44+461812.9 2.241 46.54  3804 0.54  9.51  9.23 0.65  1.23  20.4  0.3  0.4  -185  131   88 1    2 
SDSS J081410.76+443706.9 2.274 46.32  2910 0.57  9.16  8.89 0.89  1.66  36.0  3.2  4.7   711  362  242 1    2 
SDSS J081558.35+154055.2 2.234 46.53  4622 0.00  9.67  9.58 0.44  0.53  28.9  0.4  0.6   549   56   38 1    2 
SDSS J081940.58+082357.9 3.204 46.76  7601 0.37 10.23  9.99 0.20  0.35  38.3  1.0  1.6   769  110   74 1    2 
SDSS J082507.67+360411.1 1.582 46.60  2939 0.79  9.32  8.95 1.16  2.71  47.3  0.7  1.1   698   52   35 1    2 
SDSS J082603.32+342800.6 2.306 46.40  5763 0.66  9.79  9.49 0.25  0.50  26.0  3.2  4.8   936  632  424 1    2 
SDSS J082644.66+163549.0 2.187 46.72  2687 0.16  9.30  9.14 1.56  2.25  62.3  0.3  0.5  -118   13    9 1    2 
SDSS J082736.89+061812.1 2.192 46.76  3400 0.33  9.53  9.31 1.02  1.70  22.8  0.2  0.3  -127   44   29 1    2 
SDSS J083255.63+182300.7 2.284 46.64  4269 1.61  9.66  9.00 0.57  2.61  24.1  3.3  4.9  2718  713  478 1    2 
SDSS J083417.12+354833.1 2.162 46.63  3654 1.11  9.52  9.04 0.77  2.35  22.0  0.2  0.3   835  115   77 1    2 
SDSS J084017.87+103428.8 3.332 46.51  3038 0.26  9.30  9.12 0.99  1.48  45.7  0.4  0.6   302   44   30 1    2 
SDSS J084029.97+465113.7 1.574 46.53  4447 0.86  9.64  9.25 0.47  1.15  19.1  0.3  0.4   596  121   81 1    2 
SDSS J084526.75+550546.8 1.616 46.34  4971 0.26  9.63  9.47 0.31  0.45  53.3  0.8  1.1   199   56   37 1    2 
SDSS J084846.11+611234.6 2.258 46.82  4180 0.52  9.74  9.45 0.72  1.41  29.2  0.4  0.6   139   59   39 1    2 
SDSS J085443.10+075223.2 1.612 46.32  3138 0.47  9.22  8.99 0.77  1.31  29.1  0.4  0.7  1466   79   53 1    2 
SDSS J085856.00+015219.4 2.170 46.50  3861 0.57  9.50  9.22 0.61  1.16  23.7  0.8  1.1  2413  461  309 1    2 
SDSS J085946.79+603702.1 2.281 46.42  3148 0.81  9.28  8.92 0.84  1.93  27.6  0.5  0.7  2033  140   94 1    2 
SDSS J090247.57+304120.7 1.562 46.52  5370 0.49  9.80  9.54 0.32  0.58  47.7  1.3  1.9   229   68   46 1    2 
SDSS J090646.98+174046.8 1.587 46.39  3174 0.83  9.27  8.91 0.80  1.86  16.7  0.4  0.5  2369  253  170 1    2 
SDSS J090709.89+250620.8 3.319 46.81  3498 0.06  9.58  9.45 1.01  1.37  19.4  0.5  0.7  1059  136   91 1    2 
SDSS J090710.36+430000.2 2.194 46.62  3136 1.20  9.38  8.87 1.04  3.39  24.4  0.2  0.3  1230   67   45 1    2 
SDSS J091941.26+253537.7 2.265 46.28  6110 0.12  9.78  9.67 0.19  0.25  36.7  0.5  0.8   159   37   25 1    2 
SDSS J092216.04+160526.4 2.370 46.37  3026 0.24  9.22  9.06 0.87  1.24  43.7  0.6  0.9    53   38   25 1    2 
SDSS J092325.25+453222.2 3.476 46.67  3754 0.25  9.57  9.38 0.76  1.17  35.4  0.4  0.6  2366   56   38 1    2 
SDSS J092456.66+305354.7 3.440 46.70  3628 0.29  9.55  9.35 0.84  1.34  18.0  1.3  1.9   713  396  266 1    2 
SDSS J092523.24+214119.8 2.361 46.22  3133 0.34  9.17  8.99 0.69  1.05  44.1  1.4  2.1   287  174  116 1    2 
SDSS J092555.05+490338.2 2.340 46.34  6598 0.42  9.88  9.66 0.18  0.29  32.2  7.6 11.3   548  481  322 1    2 
SDSS J092942.97+064604.1 1.632 46.23  5009 0.49  9.58  9.35 0.27  0.47  25.6  0.4  0.7  4476   58   39 1    2 
SDSS J093533.88+235720.5 2.304 46.34  6736 0.13  9.90  9.78 0.17  0.22  44.1  0.7  1.1   820  101   68 1    2 
SDSS J094140.16+325703.2 3.416 46.87  4034 0.69  9.73  9.38 0.81  1.84  15.2  0.4  0.6  1020 1033  693 1    2 
SDSS J094214.40+034100.3 1.581 46.14  5190 0.64  9.56  9.29 0.23  0.44  35.0  0.3  0.4  -250   38   26 1    2 
SDSS J094347.02+690818.4 1.599 46.24  6247 0.60  9.78  9.51 0.18  0.33  44.1  0.8  1.2  1277  290  194 1    2 
SDSS J094637.83-012411.5 2.215 46.52  3366 0.20  9.39  9.23 0.81  1.17  19.4  0.2  0.4    92   73   49 1    2 
SDSS J094646.94+392719.0 2.228 46.37  5214 1.10  9.69  9.23 0.29  0.84  29.2  2.6  3.8  3901  234  157 1    2 
SDSS J094648.59+171827.7 2.298 46.43  4627 0.17  9.62  9.48 0.39  0.54  44.5  0.6  0.9   346  110   74 1    2 
SDSS J095047.45+194446.1 1.568 46.16  4163 0.02  9.38  9.32 0.37  0.43  35.1  1.6  2.3  -382  291  195 1    2 
SDSS J095058.76+263424.6 2.404 46.50  3550 0.73  9.43  9.09 0.72  1.56  22.3  0.3  0.5  2911  103   69 1    2 
SDSS J095330.36+353223.1 2.389 46.39  4235 0.52  9.52  9.26 0.45  0.81  13.5  0.4  0.7  2488  562  377 1    2 
SDSS J095544.25+182546.9 3.485 46.74  3151 0.22  9.45  9.27 1.16  1.76  39.1  0.7  1.1   629   49   33 1    2 
SDSS J095555.68+351652.6 1.616 46.26  6595 0.74  9.84  9.51 0.16  0.34  29.2  0.3  0.5  -149  108   72 1    2 
SDSS J095707.82+184739.9 2.379 46.53  2732 0.79  9.22  8.85 1.25  2.89  14.7  2.3  3.5  4890    0    0 1    2 
SDSS J095823.07+371218.3 2.281 46.47  3566 0.92  9.41  9.01 0.69  1.75  22.5  0.2  0.3  1898   46   31 1    2 
SDSS J095852.19+120245.0 3.307 46.76  4417 0.25  9.75  9.56 0.60  0.94  16.8  0.4  0.6   707  251  168 1    2 
SDSS J100212.63+520800.2 1.619 46.21  3123 0.45  9.16  8.94 0.69  1.14  17.7  0.4  0.6   889  195  131 1    2 
SDSS J100850.06-023831.6 2.272 46.31  2997 0.62  9.18  8.89 0.83  1.60  34.1  0.3  0.4  1557   41   27 1    2 
SDSS J101106.74+114759.4 2.250 46.35  2275 0.41  8.96  8.74 1.50  2.47  30.4  0.5  0.7   575   49   33 1    2 
SDSS J101425.11+032003.7 2.165 46.56  5309 0.81  9.81  9.44 0.34  0.80  13.6  0.7  1.1  2152  673  451 1    2 
SDSS J101429.57+481938.4 1.572 46.36  2841 1.00  9.16  8.74 0.97  2.57  19.0  0.3  0.5  2147  665  446 1    2 
SDSS J101724.26+333403.3 1.579 46.24  6689 0.60  9.84  9.57 0.16  0.29  20.0  0.4  0.6   763  132   89 1    2 
SDSS J102537.69+211509.1 2.255 46.14  6420 0.18  9.75  9.63 0.15  0.20  46.9  0.5  0.8   416   62   42 1    2 
SDSS J102731.49+541809.7 1.590 46.31  6892 0.76  9.90  9.57 0.16  0.34  21.2  3.1  4.7   382  998  669 1    2 
SDSS J102907.09+651024.6 2.174 46.66  4545 0.48  9.73  9.46 0.51  0.95  23.8  0.2  0.3  1764   94   63 1    2 
SDSS J103209.78+385630.5 1.590 46.28  4281 1.16  9.47  9.00 0.40  1.17  15.6  0.5  0.7   658  155  104 1    2 
SDSS J103236.98+230554.1 2.376 46.36  3267 0.30  9.28  9.10 0.74  1.10  18.3  0.3  0.5   -33   62   41 1    2 
SDSS J104018.51+572448.1 3.411 46.75  3984 0.44  9.66  9.40 0.73  1.33  13.5  0.3  0.5  1094  138   92 1    2 
SDSS J104330.09+441051.5 2.220 46.51  7222 0.62 10.05  9.75 0.18  0.35  24.6  0.3  0.4  1724   93   62 1    2 
SDSS J104336.73+494707.6 2.195 46.50  7025 0.43 10.02  9.78 0.18  0.31  29.7  1.1  1.7  1669   50   34 1    2 
SDSS J104716.50+360654.0 2.290 46.34  2975 0.23  9.19  9.04 0.87  1.23  60.6  0.5  0.8   101   37   25 1    2 
SDSS J104743.57+661830.5 2.166 46.53  7059 0.40 10.04  9.81 0.19  0.31  29.3  1.9  2.8   387  188  126 1    2 
SDSS J104911.34+495113.6 1.606 46.73  2709 0.22  9.31  9.13 1.55  2.36  51.2  0.4  0.6   156   34   23 1    2 
SDSS J105045.72+544719.2 2.173 46.66  4781 0.20  9.77  9.60 0.46  0.68  32.8  0.3  0.4   914   52   35 1    2 
SDSS J105902.04+580848.6 2.248 46.37  2804 0.21  9.15  9.00 1.01  1.42  30.2  0.7  1.0   945  104   70 1    2 
SDSS J105926.43+062227.4 2.198 46.72  6361 0.97 10.05  9.61 0.28  0.77  48.3  0.7  1.0   297   92   62 1    2 
SDSS J110516.68+200013.7 2.359 46.38  5039 0.16  9.67  9.54 0.32  0.43  36.8  0.6  0.9   386   77   52 1    2 
SDSS J110735.58+642008.6 2.325 46.40  2937 0.64  9.21  8.91 0.95  1.89  24.3  0.3  0.5  1887   98   66 1    2 
SDSS J110810.87+014140.7 1.615 46.33  4784 0.75  9.60  9.26 0.33  0.71  22.2  1.6  2.4  -123  664  445 1    2 
SDSS J111119.10+133603.8 3.479 46.94  6936 0.33 10.24 10.01 0.29  0.51  19.5  0.8  1.2   988  569  381 1    2 
SDSS J111850.02+351311.7 2.175 46.51  3664 0.77  9.46  9.10 0.68  1.54  22.3  0.3  0.4  2266  204  137 1    2 
SDSS J112726.81+601020.2 2.162 46.44  4168 1.17  9.53  9.05 0.49  1.50  16.2  0.5  0.7  1869  350  235 1    2 
SDSS J113621.05+005021.2 3.428 46.84  5139 0.19  9.93  9.75 0.48  0.73  46.8  7.0 10.5   523  128   86 1    2 
SDSS J114212.25+233250.5 1.603 46.35  3518 0.72  9.34  9.02 0.63  1.32  19.3  0.3  0.4  2427  587  393 1    2 
SDSS J114350.30+362911.3 2.354 46.44  4090 0.27  9.52  9.34 0.51  0.76  15.3  1.0  1.5   424  253  170 1    2 
SDSS J114711.78+084029.6 2.332 46.46  3396 1.17  9.37  8.88 0.75  2.32  11.4  1.3  2.0  4831  626  419 1    2 
SDSS J114902.70+144328.0 2.205 46.51  4461 0.25  9.63  9.46 0.46  0.68  28.5  2.1  3.1  1639  105   71 1    2 
SDSS J114907.15+004104.3 2.311 46.50  5920 0.62  9.87  9.57 0.26  0.52  23.9  0.8  1.2  1931  232  155 1    2 
SDSS J114927.90+432727.9 3.329 46.76  6459 0.19 10.09  9.91 0.28  0.42  23.8  0.7  1.1  1405  252  169 1    2 
SDSS J121314.03+080703.6 2.395 46.44  3761 0.81  9.44  9.08 0.60  1.39  15.0  0.8  1.3  2950  165  111 1    2 
SDSS J121519.42+424851.0 2.313 46.40  3345 0.27  9.32  9.15 0.73  1.09  28.9  0.5  0.7   534   65   43 1    2 
SDSS J121810.98+241410.9 2.380 46.73  3981 0.41  9.65  9.40 0.72  1.27  30.8  0.6  0.8  1221  157  105 1    2 
SDSS J122046.05+455442.1 2.219 46.79  4295 0.60  9.75  9.43 0.66  1.37  22.0  1.7  2.5  2112  839  562 1    2 
SDSS J122709.48+310749.3 2.219 46.57  5057 0.59  9.77  9.47 0.38  0.75  11.2  1.0  1.4  6062 1079  724 1    2 
SDSS J122938.61+462430.5 2.145 46.46  4040 0.39  9.52  9.30 0.53  0.88  43.2  0.7  1.0   -86   58   39 1    2 
SDSS J123514.64+462904.0 2.209 46.49  5243 0.15  9.76  9.63 0.33  0.44  46.2  1.5  2.2  1046  105   70 1    2 
SDSS J125150.45+114340.7 2.210 46.49  4635 0.10  9.65  9.53 0.42  0.55  47.0  0.5  0.7  2031   39   26 1    2 
SDSS J125159.90+500203.6 2.378 46.51  3365 0.89  9.39  8.99 0.81  2.02  28.7  3.8  5.7  1113  156  104 1    2 
SDSS J132845.00+510225.8 3.403 46.93  3821 0.25  9.72  9.51 0.96  1.54  30.0  0.7  1.0   209   87   59 1    2 
SDSS J134341.99+255652.9 1.601 46.60 12197 0.39 10.55 10.32 0.07  0.11  16.7  2.6  3.8    -4  432  290 1    2 
SDSS J135908.35+305830.8 2.299 46.50  5795 0.65  9.85  9.54 0.27  0.55  27.9  0.3  0.5  3593  173  116 1    2 
SDSS J140704.43+273556.6 2.220 46.35  6045 0.44  9.81  9.58 0.21  0.36  20.4  0.4  0.6  1039  118   79 1    2 
SDSS J141028.14+135950.2 2.216 46.67  6555 0.82 10.05  9.66 0.25  0.61  38.7  1.2  1.8  1353  173  116 1    2 
SDSS J141925.48+074953.5 2.396 46.55  5214 0.64  9.79  9.47 0.35  0.72  14.3  0.2  0.3  2280  427  286 1    2 
SDSS J141951.84+470901.3 2.311 46.76  4938 0.70  9.85  9.50 0.48  1.08  24.9  1.8  2.7  3100  225  151 1    2 
SDSS J142435.97+421030.4 2.212 46.38  6177 0.63  9.84  9.55 0.21  0.42  24.5  0.4  0.5   295   79   53 1    2 
SDSS J142502.62+274912.2 2.346 46.37  4436 0.04  9.55  9.46 0.40  0.49  41.7  2.8  4.2   -14   99   66 1    2 
SDSS J142543.32+540619.3 3.250 46.91  4126 0.45  9.78  9.50 0.80  1.52  11.8  0.5  0.8    30  446  299 1    2 
SDSS J142755.85-002951.1 3.366 46.70  3142 0.16  9.43  9.27 1.12  1.61  34.6  0.5  0.8   644   70   47 1    2 
SDSS J142903.03-014519.3 3.420 46.74  5337 0.60  9.91  9.60 0.40  0.83  21.4  1.9  2.8  1908  668  448 1    2 
SDSS J144624.29+173128.8 2.210 46.52  2938 0.22  9.27  9.11 1.07  1.56  14.9  0.3  0.5  1139   49   33 1    2 
SDSS J144706.81+212839.2 3.221 46.76  6113 0.25 10.04  9.84 0.31  0.49  14.1  1.7  2.6  1354  849  569 1    2 
SDSS J144948.62+123047.4 1.592 46.34  6505 0.09  9.87  9.76 0.18  0.23  66.2  6.8 10.1   471  384  258 1    2 
SDSS J145541.11-023751.0 1.612 46.17  4798 0.18  9.51  9.39 0.28  0.37  59.6  0.8  1.2   295   48   32 1    2 
SDSS J150743.71+220928.8 3.242 46.65  3764 0.61  9.56  9.25 0.74  1.52  43.9  4.8  7.2  1257  162  109 1    2 
SDSS J151507.82+612411.9 2.182 46.59  3663 0.42  9.50  9.26 0.74  1.28  33.6  0.4  0.5   585   37   25 1    2 
SDSS J151727.68+133358.6 2.236 46.45  4680 0.53  9.64  9.37 0.39  0.72  26.8  0.3  0.4  1421  116   78 1    2 
SDSS J151733.09+435648.4 2.192 46.38  4715 0.75  9.61  9.27 0.36  0.78  16.6  0.6  0.9  1183 1569 1052 1    2 
SDSS J152929.55+230208.7 1.581 46.32  3536 0.59  9.33  9.05 0.60  1.14  25.1  0.3  0.4   583  218  146 1    2 
SDSS J155355.10+375844.1 2.364 46.31  3307 0.34  9.26  9.08 0.68  1.05  25.7  0.6  0.9  1590  222  149 1    2 
SDSS J160029.86+331806.9 1.594 46.25  7471 0.15  9.94  9.82 0.13  0.16  52.0  8.2 12.2   776  683  458 1    2 
SDSS J160425.30+193929.1 3.296 46.71  4439 0.60  9.73  9.42 0.57  1.17  16.3  0.3  0.4  2073  646  433 1    2 
SDSS J160513.17+325829.9 2.273 46.37  3460 0.85  9.33  8.96 0.66  1.55  21.3  0.5  0.7  3156  584  391 1    2 
SDSS J160637.57+173516.2 2.335 46.26  3337 0.91  9.24  8.86 0.64  1.54  16.5  0.2  0.3  2235  116   78 1    2 
SDSS J161435.70+372715.6 1.599 46.57  4662 0.34  9.70  9.49 0.45  0.72  22.5  1.0  1.5   250  141   95 1    2 
SDSS J162659.24+301535.0 1.580 46.22  5308 0.78  9.63  9.29 0.24  0.52  29.6  0.3  0.5    47   45   30 1    2 
SDSS J163433.42+265158.2 1.576 46.25  2695 0.71  9.05  8.74 0.97  1.98  17.3  0.4  0.6  1241  462  310 1    2 
SDSS J164807.55+254407.1 2.196 46.76  2949 0.14  9.40  9.25 1.35  1.93  40.4  0.5  0.7   176   47   32 1    2 
SDSS J165321.03+271706.7 1.610 46.54  2843 0.73  9.25  8.91 1.16  2.56  17.1  0.3  0.4  2469  236  158 1    2 
SDSS J173352.23+540030.4 3.429 46.71  4200 0.33  9.68  9.47 0.63  1.04  13.5  0.2  0.3   521  101   68 1    2 
SDSS J205900.36-064309.5 2.283 46.50  4102 2.17  9.55  8.71 0.54  3.76  11.7  0.3  0.5  -261  236  158 1    2 
SDSS J210558.29-011127.5 1.637 46.49  3557 0.78  9.42  9.07 0.71  1.60  36.2  0.6  0.8  2584   97   65 1    2 
SDSS J210831.56-063022.5 2.350 46.42  4949 1.14  9.67  9.20 0.34  1.02  11.1  0.4  0.6  2949 1203  807 1    2 
SDSS J211251.06+000808.3 1.626 46.23  3493 0.61  9.27  8.99 0.56  1.06  17.2  0.9  1.3  3256  822  551 1    2 
SDSS J213655.35-080910.1 1.596 46.33  4769 0.94  9.59  9.19 0.33  0.84  21.5  3.1  4.7  2379  337  226 1    2 
SDSS J214901.21-073141.6 2.211 46.44  3181 0.75  9.30  8.96 0.84  1.84  21.1  1.9  2.9  1232  578  387 1    2 
SDSS J220139.99+114140.8 2.374 46.48  2846 0.60  9.22  8.93 1.09  2.14  27.6  5.1  7.7  2130  835  560 1    2 
SDSS J222310.76+180308.1 1.604 46.20  3291 0.32  9.20  9.03 0.62  0.91  19.4  0.4  0.6   892   78   52 1    2 
SDSS J222621.45+251545.0 2.391 47.09  8350 0.34 10.48 10.23 0.24  0.42  26.3  0.3  0.4  1225   58   39 1    2 
SDSS J225627.12+092313.3 2.293 46.44  4175 1.00  9.54  9.11 0.49  1.31  26.8  1.2  1.7  1061  259  174 1    2 
SDSS J230722.21+253803.8 1.597 46.36  2720 0.64  9.12  8.82 1.06  2.10  49.3  0.8  1.2   704   28   19 1    2 
SDSS J231450.12+182402.8 2.284 46.37  3243 0.39  9.28  9.07 0.75  1.22  31.6  0.7  1.1   449   69   46 1    2 
SDSS J233304.61-092710.9 2.120 46.65  3178 0.09  9.41  9.28 1.04  1.40  37.4  5.0  7.4   625  248  166 1    2 
SDSS J233344.66+290251.5 3.194 46.71  4068 0.80  9.66  9.28 0.68  1.62  17.8  0.5  0.7   812  329  221 1    2 
SDSS J234817.55+193345.8 2.205 46.58  5058 1.41  9.78  9.19 0.38  1.47  13.9  2.0  3.0  2460  975  654 1    2 
SDSS J235212.85-012029.6 2.384 46.50  5193 0.60  9.76  9.46 0.34  0.66  21.2  0.5  0.7  1642  135   91 1    2 
PG 0003+199              0.026 44.07  1640 0.62  7.46  7.36 0.33  0.41  60.1  0.0  0.0  -102    0    0 3    4 
PG 0026+129              0.145 45.13  1860 0.51  8.13  7.98 0.68  0.95  19.3  0.0  0.0  -120    0    0 3    4 
PG 0050+124              0.059 44.61  1240 1.00  7.51  7.23 0.94  1.77  29.9  0.0  0.0   177    0    0 3    4 
PG 0052+251              0.154 45.17  5200 0.23  9.05  8.99 0.09  0.10 119.0  0.0  0.0   107    0    0 3    4 
PG 0157+001              0.163 44.99  2460 0.71  8.30  8.10 0.34  0.55  43.0  0.0  0.0  1524    0    0 3    4 
PG 0804+761              0.100 45.28  3070 0.67  8.65  8.43 0.29  0.47  45.0  0.0  0.0   210    0    0 3    4 
PG 0838+770              0.132 44.73  2790 0.89  8.28  8.03 0.21  0.37  50.0  0.0  0.0  -197    0    0 3    4 
PG 0844+349              0.064 44.49  2420 0.89  8.02  7.79 0.22  0.37  28.0  0.0  0.0   -50    0    0 3    4 
PG 0921+525              0.035 43.60  2120 0.14  7.43  7.54 0.13  0.10 186.0  0.0  0.0  -488    0    0 3    4 
PG 0923+129              0.029 43.76  1990 0.53  7.47  7.42 0.17  0.19  93.0  0.0  0.0  -437    0    0 3    4 
PG 0923+201              0.193 45.22  7610 0.72  9.41  9.18 0.04  0.07  28.0  0.0  0.0  -794    0    0 3    4 
PG 0947+396              0.206 44.88  4830 0.23  8.83  8.80 0.08  0.09  55.0  0.0  0.0   266    0    0 3    4 
PG 0953+414              0.234 45.56  3130 0.25  8.82  8.72 0.36  0.45  54.9  0.0  0.0   127    0    0 3    4 
PG 1011-040              0.058 44.25  1440 0.73  7.44  7.29 0.50  0.71  25.0  0.0  0.0   337    0    0 3    4 
PG 1012+008              0.186 45.00  2640 0.66  8.37  8.18 0.30  0.46  23.0  0.0  0.0   494    0    0 3    4 
PG 1022+519              0.045 43.54  1620 1.00  7.17  6.98 0.21  0.33  38.0  0.0  0.0    39    0    0 3    4 
PG 1048+342              0.167 44.80  3600 0.32  8.53  8.48 0.13  0.15  46.0  0.0  0.0   572    0    0 3    4 
PG 1049-006              0.360 45.67  5360 0.56  9.34  9.13 0.14  0.22  67.0  0.0  0.0   436    0    0 3    4 
PG 1114+445              0.144 44.73  4570 0.20  8.70  8.69 0.08  0.08  55.0  0.0  0.0  -494    0    0 3    4 
PG 1115+407              0.154 44.61  1720 0.54  7.79  7.67 0.49  0.64  25.9  0.0  0.0   666    0    0 3    4 
PG 1116+215              0.176 45.54  2920 0.47  8.74  8.58 0.41  0.60  40.5  0.0  0.0   462    0    0 3    4 
PG 1119+120              0.050 44.02  1820 0.90  7.53  7.33 0.26  0.40  29.0  0.0  0.0   209    0    0 3    4 
PG 1121+422              0.225 44.90  2220 0.37  8.16  8.08 0.38  0.46  41.7  0.0  0.0    92    0    0 3    4 
PG 1126-041              0.060 44.37  2150 1.00  7.86  7.60 0.25  0.45  30.0  0.0  0.0  -143    0    0 3    4 
PG 1149-110              0.049 44.02  3060 0.36  7.97  7.97 0.09  0.09  82.0  0.0  0.0   605    0    0 3    4 
PG 1151+117              0.176 44.89  4300 0.24  8.73  8.70 0.10  0.11  26.6  0.0  0.0  -203    0    0 3    4 
PG 1202+281              0.165 44.66  5050 0.29  8.75  8.72 0.06  0.06 290.0  0.0  0.0   689    0    0 3    4 
PG 1211+143              0.081 45.10  1860 0.52  8.12  7.97 0.66  0.93  55.7  0.0  0.0   -20    0    0 3    4 
PG 1216+069              0.332 45.65  5190 0.20  9.30  9.22 0.14  0.17  64.5  0.0  0.0  -562    0    0 3    4 
PG 1229+204              0.064 44.41  3360 0.59  8.26  8.15 0.11  0.14  48.0  0.0  0.0   413    0    0 3    4 
PG 1244+026              0.048 44.05   830 1.20  6.86  6.56 1.26  2.53  17.0  0.0  0.0   422    0    0 3    4 
PG 1259+593              0.477 45.99  3390 1.00  9.11  8.72 0.47  1.16  15.3  0.0  0.0  3024    0    0 3    4 
PG 1307+085              0.154 45.13  2360 0.19  8.34  8.31 0.42  0.46  71.2  0.0  0.0  -475    0    0 3    4 
PG 1309+355              0.182 44.99  2940 0.28  8.46  8.40 0.24  0.27  33.5  0.0  0.0  -388    0    0 3    4 
PG 1310-108              0.034 43.77  3630 0.38  7.99  8.00 0.05  0.05  78.0  0.0  0.0  -349    0    0 3    4 
PG 1322+659              0.168 44.91  2790 0.59  8.37  8.21 0.25  0.35  52.6  0.0  0.0   164    0    0 3    4 
PG 1341+258              0.086 44.34  3040 0.38  8.14  8.10 0.12  0.13  62.0  0.0  0.0    93    0    0 3    4 
PG 1351+236              0.055 43.67  6540 1.00  8.45  8.25 0.01  0.02 101.0  0.0  0.0  1076    0    0 3    4 
PG 1351+640              0.088 44.82  5660 0.24  8.94  8.91 0.05  0.06  43.3  0.0  0.0  -172    0    0 3    4 
PG 1352+183              0.151 44.92  3600 0.46  8.59  8.48 0.15  0.19  45.1  0.0  0.0   164    0    0 3    4 
PG 1402+261              0.164 45.11  1910 1.00  8.15  7.83 0.63  1.31  30.3  0.0  0.0   495    0    0 3    4 
PG 1404+226              0.098 44.17   880 1.00  6.97  6.73 1.24  2.17  23.3  0.0  0.0  1754    0    0 3    4 
PG 1425+267              0.364 45.35  9410 0.11  9.66  9.63 0.03  0.03  64.8  0.0  0.0 -1388    0    0 3    4 
PG 1426+015              0.086 45.02  6820 0.39  9.21  9.11 0.05  0.06  32.0  0.0  0.0   103    0    0 3    4 
PG 1435-067              0.129 45.12  3180 0.45  8.60  8.47 0.23  0.31  39.0  0.0  0.0   191    0    0 3    4 
PG 1440+356              0.078 44.54  1450 1.00  7.60  7.33 0.64  1.20  30.1  0.0  0.0   316    0    0 3    4 
PG 1444+407              0.268 45.32  2480 1.00  8.49  8.15 0.46  0.99  17.9  0.0  0.0   621    0    0 3    4 
PG 1501+106              0.036 44.51  5470 0.35  8.74  8.70 0.04  0.05  64.0  0.0  0.0   273    0    0 3    4 
PG 1519+226              0.136 44.70  2220 1.00  8.06  7.78 0.32  0.61  68.0  0.0  0.0   160    0    0 3    4 
PG 1534+580              0.030 43.68  5340 0.27  8.28  8.33 0.02  0.02  79.0  0.0  0.0   -60    0    0 3    4 
PG 1535+547              0.039 43.84  1480 0.47  7.25  7.22 0.33  0.35  27.6  0.0  0.0  -487    0    0 3    4 
PG 1543+489              0.401 45.53  1560 0.86  8.20  7.89 1.42  2.86  25.6  0.0  0.0  1940    0    0 3    4 
PG 1552+085              0.119 44.64  1430 1.00  7.64  7.36 0.72  1.37  47.0  0.0  0.0    24    0    0 3    4 
PG 1612+261              0.131 44.75  2520 0.18  8.20  8.20 0.26  0.26  94.6  0.0  0.0  -434    0    0 3    4 
PG 1613+658              0.129 44.73  8450 0.38  9.24  9.17 0.02  0.03  54.0  0.0  0.0   596    0    0 3    4 
PG 1617+175              0.114 45.08  5330 0.60  9.02  8.85 0.08  0.12  34.0  0.0  0.0   342    0    0 3    4 
PG 1626+554              0.132 44.67  4490 0.32  8.65  8.61 0.08  0.08  45.6  0.0  0.0    88    0    0 3    4 
PG 2130+099              0.063 44.65  2330 0.64  8.07  7.92 0.27  0.39  47.0  0.0  0.0    62    0    0 3    4 
PG 2214+139              0.066 44.49  4550 0.32  8.57  8.54 0.06  0.07  45.0  0.0  0.0     5    0    0 3    4 
PG 2304+042              0.043 43.89 10100 0.09  8.94  9.04 0.01  0.01 176.0  0.0  0.0   178    0    0 3    4 

